General Framework for Binary Classification on Top Samples

Many binary classification problems minimize misclassification above (or below) a threshold. We show that instances of ranking problems, accuracy at the top or hypothesis testing may be written in this form. We propose a general framework to handle these classes of problems and show which known methods (both known and newly proposed) fall into this framework. We provide a theoretical analysis of this framework and mention selected possible pitfalls the methods may encounter. We suggest several numerical improvements including the implicit derivative and stochastic gradient descent. We provide an extensive numerical study. Based both on the theoretical properties and numerical experiments, we conclude the paper by suggesting which method should be used in which situation.

==> Ptau_Gisette.csv <==
0.0001,1,1,1,1
0.00010808,1,1,1,1
0.0001168,1,1,1,1
0.00012624,1,1,1,1
0.00013643,1,1,1,1
0.00014745,1,1,1,1
0.00015936,1,1,1,1
0.00017223,1,1,1,1
0.00018614,1,1,1,1
0.00020117,1,1,1,1
0.00021741,1,1,1,1
0.00023497,1,1,1,1
0.00025395,1,1,1,1
0.00027446,1,1,1,1
0.00029662,1,1,1,1
0.00032058,1,1,1,1
0.00034647,1,1,1,1
0.00037445,1,1,1,1
0.00040469,1,1,1,1
0.00043737,1,1,1,1
0.00047269,1,1,1,1
0.00051086,1,1,1,1
0.00055212,1,1,1,1
0.00059671,1,1,1,1
0.0006449,1,1,1,1
0.00069698,1,1,1,1
0.00075327,1,1,1,1
0.0008141,1,1,1,1
0.00087985,1,1,1,1
0.0009509,1,1,1,1
0.0010277,1,1,1,1
0.0011107,1,1,1,1
0.0012004,1,1,1,1
0.0012973,1,1,1,1
0.0014021,1,1,1,1
0.0015153,1,1,1,1
0.0016377,1,1,1,1
0.00177,1,1,1,1
0.0019129,1,1,1,1
0.0020674,1,1,1,1
0.0022344,1,1,1,1
0.0024148,1,1,1,1
0.0026098,1,1,1,1
0.0028206,1,1,1,1
0.0030484,1,1,1,1
0.0032946,1,1,1,1
0.0035606,1,1,1,1
0.0038482,1,1,1,1
0.0041589,1,1,1,1
0.0044948,1,1,1,1
0.0048578,1,1,1,1
0.0052501,1,1,1,1
0.0056741,1,1,1,1
0.0061324,1,1,1,1
0.0066276,1,1,1,1
0.0071628,1,1,1,1
0.0077413,1,1,1,1
0.0083665,1,1,1,1
0.0090421,1,1,1,1
0.0097724,1,1,1,1
0.01,1,1,1,1
0.010233,1,1,1,1
0.011756,1,1,1,1
0.013507,1,1,1,1
0.015517,1,1,1,1
0.017828,1,1,1,1
0.02,1,1,1,1
0.020482,1,1,1,1
0.023531,1,1,1,1
0.027034,1,1,1,1
0.03,1,0.93333,1,1
0.031059,1,0.9375,1,1
0.035682,1,0.94444,1,1
0.04,1,0.95,1,1
0.040995,1,0.95238,1,1
0.047098,1,0.95833,1,1
0.05,1,0.96,1,1
0.054109,1,0.96429,1,1
0.062165,1,0.96875,1,1
0.07142,1,0.97222,1,1
0.082052,1,0.97561,1,1
0.094268,1,0.97917,1,1
0.1,1,0.98,1,1
0.1083,1,0.98182,1,1
0.12443,1,0.98413,1,1
0.14295,1,0.98611,1,1
0.16423,1,0.97561,1,1
0.18868,1,0.97895,1,1
0.21677,1,0.97248,1,1
0.24904,1,0.968,1,1
0.28612,1,0.97203,0.99301,1
0.32871,1,0.96364,0.99394,1
0.37765,1,0.95767,0.99471,1
0.43387,0.99539,0.93088,0.99539,1
0.49847,0.97189,0.92771,0.96386,0.97189
0.57268,0.86713,0.85664,0.86713,0.86713
0.65793,0.75988,0.7538,0.75988,0.75988
0.75588,0.66138,0.66138,0.66138,0.66138
0.86841,0.57604,0.57604,0.57604,0.57604
0.9977,0.50201,0.50201,0.50201,0.50201


==> Ptau_Gisette_Small.csv <==
0.0001,1,1,1,1
0.00010808,1,1,1,1
0.0001168,1,1,1,1
0.00012624,1,1,1,1
0.00013643,1,1,1,1
0.00014745,1,1,1,1
0.00015936,1,1,1,1
0.00017223,1,1,1,1
0.00018614,1,1,1,1
0.00020117,1,1,1,1
0.00021741,1,1,1,1
0.00023497,1,1,1,1
0.00025395,1,1,1,1
0.00027446,1,1,1,1
0.00029662,1,1,1,1
0.00032058,1,1,1,1
0.00034647,1,1,1,1
0.00037445,1,1,1,1
0.00040469,1,1,1,1
0.00043737,1,1,1,1
0.00047269,1,1,1,1
0.00051086,1,1,1,1
0.00055212,1,1,1,1
0.00059671,1,1,1,1
0.0006449,1,1,1,1
0.00069698,1,1,1,1
0.00075327,1,1,1,1
0.0008141,1,1,1,1
0.00087985,1,1,1,1
0.0009509,1,1,1,1
0.0010277,1,1,1,1
0.0011107,1,1,1,1
0.0012004,1,1,1,1
0.0012973,1,1,1,1
0.0014021,1,1,1,1
0.0015153,1,1,1,1
0.0016377,1,1,1,1
0.00177,1,1,1,1
0.0019129,1,1,1,1
0.0020674,1,1,1,1
0.0022344,1,1,1,1
0.0024148,1,1,1,1
0.0026098,1,1,1,1
0.0028206,1,1,1,1
0.0030484,1,1,1,1
0.0032946,1,1,1,1
0.0035606,1,1,1,1
0.0038482,1,1,1,1
0.0041589,1,1,1,1
0.0044948,1,1,1,1
0.0048578,1,1,1,1
0.0052501,1,1,1,1
0.0056741,1,1,1,1
0.0061324,1,1,1,1
0.0066276,1,1,1,1
0.0071628,1,1,1,1
0.0077413,1,1,1,1
0.0083665,1,1,1,1
0.0090421,1,1,1,1
0.0097724,1,1,1,1
0.01,1,1,1,1


==> Ptau_Hepmass.csv <==
0.0001,0.98859,1,0.9962,1
0.00010808,0.98944,1,0.99648,1
0.0001168,0.99023,1,0.99674,1
0.00012624,0.99096,1,0.99699,1
0.00013643,0.99164,1,0.99721,1
0.00014745,0.98969,0.99742,0.99742,1
0.00015936,0.99045,0.99761,0.99761,1
0.00017223,0.99117,0.99779,0.99779,1
0.00018614,0.99182,0.99796,0.99796,1
0.00020117,0.99244,0.99811,0.99811,1
0.00021741,0.99299,0.99825,0.99825,1
0.00023497,0.99352,0.99838,0.99838,1
0.00025395,0.994,0.9985,0.9985,1
0.00027446,0.99168,0.99861,0.99861,1
0.00029662,0.99101,0.99615,0.99872,1
0.00032058,0.9905,0.99644,0.99881,1
0.00034647,0.99121,0.9967,0.9989,1
0.00037445,0.99186,0.99695,0.99898,1
0.00040469,0.99153,0.99718,0.99906,1
0.00043737,0.99043,0.99739,0.99913,1
0.00047269,0.99114,0.99678,0.99919,1
0.00051086,0.99031,0.99702,0.99925,1
0.00055212,0.99034,0.99724,0.99931,1
0.00059671,0.98979,0.99745,0.99936,1
0.0006449,0.99055,0.99764,0.99941,1
0.00069698,0.98962,0.99727,0.99945,1
0.00075327,0.98989,0.99747,0.99949,0.99949
0.0008141,0.98924,0.99719,0.99953,0.99953
0.00087985,0.99004,0.99697,0.99957,0.99957
0.0009509,0.98999,0.9972,0.9992,0.9996
0.0010277,0.98925,0.99703,0.99926,0.99963
0.0011107,0.98971,0.99691,0.99897,0.99966
0.0012004,0.98731,0.99651,0.99905,0.99968
0.0012973,0.98649,0.99648,0.99912,0.99971
0.0014021,0.98615,0.99674,0.99891,0.99973
0.0015153,0.98567,0.99698,0.99874,0.99975
0.0016377,0.98558,0.99698,0.9986,0.99953
0.00177,0.98429,0.99613,0.99871,0.99957
0.0019129,0.98188,0.99602,0.99861,0.9996
0.0020674,0.98102,0.99613,0.99853,0.99963
0.0022344,0.9804,0.99608,0.99864,0.99966
0.0024148,0.97807,0.99574,0.99858,0.99968
0.0026098,0.97738,0.99562,0.99869,0.99971
0.0028206,0.97582,0.99568,0.99878,0.99959
0.0030484,0.97401,0.99538,0.99863,0.99938
0.0032946,0.97202,0.99526,0.99838,0.99942
0.0035606,0.96908,0.99486,0.99818,0.99947
0.0038482,0.96813,0.99475,0.99822,0.99951
0.0041589,0.96639,0.9946,0.99798,0.99954
0.0044948,0.9639,0.99407,0.99797,0.99941
0.0048578,0.96157,0.99365,0.99788,0.99945
0.0052501,0.95944,0.99369,0.99782,0.99949
0.0056741,0.9571,0.99382,0.99785,0.99953
0.0061324,0.95484,0.99342,0.99776,0.99957
0.0066276,0.95304,0.99287,0.9977,0.99948
0.0071628,0.95107,0.99271,0.99739,0.9992
0.0077413,0.94803,0.99213,0.99724,0.99926
0.0083665,0.94481,0.99212,0.99713,0.99918
0.0090421,0.94182,0.99178,0.99697,0.99916
0.0097724,0.93853,0.99119,0.99688,0.99918
0.01,0.93718,0.99105,0.9968,0.99916
0.010233,0.93597,0.99084,0.99676,0.99914
0.011756,0.92942,0.98992,0.99682,0.99903
0.013507,0.92218,0.98925,0.9965,0.99896
0.015517,0.91378,0.98844,0.99624,0.9989
0.017828,0.90414,0.98739,0.9962,0.9987
0.02,0.89547,0.98661,0.99587,0.99859
0.020482,0.89335,0.98635,0.99582,0.99849
0.023531,0.88219,0.98551,0.9959,0.99827
0.027034,0.86975,0.98457,0.99566,0.99796
0.03,0.85929,0.9839,0.99547,0.99771
0.031059,0.85672,0.98361,0.99539,0.99763
0.035682,0.84265,0.98273,0.9949,0.99717
0.04,0.82944,0.98141,0.99468,0.99674
0.040995,0.82632,0.98106,0.99466,0.9966
0.047098,0.80975,0.97975,0.99422,0.99587
0.05,0.80194,0.97885,0.99403,0.99528
0.054109,0.79185,0.97814,0.99377,0.99443
0.062165,0.77127,0.97657,0.99322,0.9922
0.07142,0.74801,0.97453,0.99249,0.98794
0.082052,0.72316,0.97213,0.99144,0.97865
0.094268,0.69529,0.96953,0.99031,0.95352
0.1,0.68253,0.96831,0.98997,0.93182
0.1083,0.66421,0.96639,0.98906,0.88928
0.12443,0.63052,0.96278,0.98739,0.79405
0.14295,0.59345,0.95836,0.98482,0.6976
0.16423,0.55206,0.95253,0.98161,0.60949
0.18868,0.50899,0.94575,0.97732,0.5314
0.21677,0.53004,0.9368,0.9712,0.53777
0.24904,0.55632,0.9249,0.96233,0.59572
0.28612,0.5601,0.90918,0.94901,0.63693
0.32871,0.54475,0.88843,0.93004,0.60402
0.37765,0.51233,0.86088,0.90253,0.52977
0.43387,0.5236,0.82611,0.86211,0.53635
0.49847,0.5314,0.78288,0.80844,0.57627
0.57268,0.50988,0.73271,0.74957,0.52353
0.65793,0.51607,0.67766,0.69092,0.53151
0.75588,0.5102,0.62057,0.63076,0.52596
0.86841,0.5044,0.56278,0.56689,0.50697
0.9977,0.50017,0.5011,0.50111,0.50087


==> Ptau_Hepmass_Small.csv <==
0.0001,0.98859,1,0.9962,1
0.00010808,0.98944,1,0.99648,1
0.0001168,0.99023,1,0.99674,1
0.00012624,0.99096,1,0.99699,1
0.00013643,0.99164,1,0.99721,1
0.00014745,0.98969,0.99742,0.99742,1
0.00015936,0.99045,0.99761,0.99761,1
0.00017223,0.99117,0.99779,0.99779,1
0.00018614,0.99182,0.99796,0.99796,1
0.00020117,0.99244,0.99811,0.99811,1
0.00021741,0.99299,0.99825,0.99825,1
0.00023497,0.99352,0.99838,0.99838,1
0.00025395,0.994,0.9985,0.9985,1
0.00027446,0.99168,0.99861,0.99861,1
0.00029662,0.99101,0.99615,0.99872,1
0.00032058,0.9905,0.99644,0.99881,1
0.00034647,0.99121,0.9967,0.9989,1
0.00037445,0.99186,0.99695,0.99898,1
0.00040469,0.99153,0.99718,0.99906,1
0.00043737,0.99043,0.99739,0.99913,1
0.00047269,0.99114,0.99678,0.99919,1
0.00051086,0.99031,0.99702,0.99925,1
0.00055212,0.99034,0.99724,0.99931,1
0.00059671,0.98979,0.99745,0.99936,1
0.0006449,0.99055,0.99764,0.99941,1
0.00069698,0.98962,0.99727,0.99945,1
0.00075327,0.98989,0.99747,0.99949,0.99949
0.0008141,0.98924,0.99719,0.99953,0.99953
0.00087985,0.99004,0.99697,0.99957,0.99957
0.0009509,0.98999,0.9972,0.9992,0.9996
0.0010277,0.98925,0.99703,0.99926,0.99963
0.0011107,0.98971,0.99691,0.99897,0.99966
0.0012004,0.98731,0.99651,0.99905,0.99968
0.0012973,0.98649,0.99648,0.99912,0.99971
0.0014021,0.98615,0.99674,0.99891,0.99973
0.0015153,0.98567,0.99698,0.99874,0.99975
0.0016377,0.98558,0.99698,0.9986,0.99953
0.00177,0.98429,0.99613,0.99871,0.99957
0.0019129,0.98188,0.99602,0.99861,0.9996
0.0020674,0.98102,0.99613,0.99853,0.99963
0.0022344,0.9804,0.99608,0.99864,0.99966
0.0024148,0.97807,0.99574,0.99858,0.99968
0.0026098,0.97738,0.99562,0.99869,0.99971
0.0028206,0.97582,0.99568,0.99878,0.99959
0.0030484,0.97401,0.99538,0.99863,0.99938
0.0032946,0.97202,0.99526,0.99838,0.99942
0.0035606,0.96908,0.99486,0.99818,0.99947
0.0038482,0.96813,0.99475,0.99822,0.99951
0.0041589,0.96639,0.9946,0.99798,0.99954
0.0044948,0.9639,0.99407,0.99797,0.99941
0.0048578,0.96157,0.99365,0.99788,0.99945
0.0052501,0.95944,0.99369,0.99782,0.99949
0.0056741,0.9571,0.99382,0.99785,0.99953
0.0061324,0.95484,0.99342,0.99776,0.99957
0.0066276,0.95304,0.99287,0.9977,0.99948
0.0071628,0.95107,0.99271,0.99739,0.9992
0.0077413,0.94803,0.99213,0.99724,0.99926
0.0083665,0.94481,0.99212,0.99713,0.99918
0.0090421,0.94182,0.99178,0.99697,0.99916
0.0097724,0.93853,0.99119,0.99688,0.99918
0.01,0.93718,0.99105,0.9968,0.99916


==> Ptau_NetFlow.csv <==
0.0001,1,0,0,1
0.00010808,1,0,0,1
0.0001168,1,0,0,1
0.00012624,1,0,0.14286,1
0.00013643,1,0,0.14286,1
0.00014745,1,0,0.28,1
0.00015936,1,0,0.28,1
0.00017223,1,0,0.28,1
0.00018614,1,0,0.37931,1
0.00020117,1,0,0.37931,1
0.00021741,1,0.0625,0.45455,1
0.00023497,1,0.058824,0.51351,1
0.00025395,1,0.050633,0.51351,1
0.00027446,1,0.050633,0.55,1
0.00029662,1,0.046512,0.5814,1
0.00032058,1,0.042553,0.61702,1
0.00034647,1,0.088235,0.64706,0.92381
0.00037445,0.92982,0.082569,0.6,0.9292
0.00040469,0.89831,0.07438,0.62069,0.86777
0.00043737,0.84127,0.070866,0.62016,0.87597
0.00047269,0.77372,0.078014,0.63971,0.82482
0.00051086,0.70199,0.10067,0.6755,0.80667
0.00055212,0.66667,0.09434,0.68987,0.81646
0.00059671,0.60571,0.16477,0.67241,0.79191
0.0006449,0.59686,0.23438,0.67708,0.80952
0.00069698,0.56158,0.265,0.67647,0.82439
0.00075327,0.52294,0.27189,0.66667,0.8371
0.0008141,0.52137,0.31064,0.68936,0.84549
0.00087985,0.56589,0.34118,0.68726,0.8373
0.0009509,0.59124,0.31522,0.70545,0.85145
0.0010277,0.59732,0.32095,0.65541,0.86242
0.0011107,0.58491,0.36792,0.62928,0.87227
0.0012004,0.62069,0.39031,0.61714,0.88081
0.0012973,0.58065,0.38462,0.57143,0.86933
0.0014021,0.58621,0.35891,0.53598,0.87871
0.0015153,0.5954,0.33105,0.55809,0.84018
0.0016377,0.57839,0.3766,0.56211,0.85106
0.00177,0.60277,0.4098,0.57396,0.81854
0.0019129,0.6098,0.38139,0.60799,0.80978
0.0020674,0.62876,0.36425,0.63452,0.80912
0.0022344,0.63183,0.3605,0.66303,0.79531
0.0024148,0.63965,0.36614,0.67149,0.77954
0.0026098,0.63405,0.35963,0.69652,0.79573
0.0028206,0.6349,0.34325,0.71092,0.81111
0.0030484,0.61829,0.36758,0.72426,0.79062
0.0032946,0.60403,0.3619,0.73651,0.77601
0.0035606,0.60176,0.3896,0.74289,0.78529
0.0038482,0.604,0.42377,0.75023,0.79401
0.0041589,0.60586,0.43551,0.75292,0.79331
0.0044948,0.60745,0.46579,0.75194,0.7916
0.0048578,0.60891,0.50216,0.74245,0.79957
0.0052501,0.60945,0.52965,0.74417,0.80013
0.0056741,0.59667,0.55658,0.75415,0.79346
0.0061324,0.59829,0.57265,0.75754,0.80125
0.0066276,0.59958,0.60137,0.76688,0.80718
0.0071628,0.58944,0.62476,0.7737,0.81769
0.0077413,0.58871,0.63982,0.77823,0.82454
0.0083665,0.58145,0.6643,0.77792,0.82803
0.0090421,0.59063,0.66822,0.78293,0.82695
0.0097724,0.59656,0.68444,0.79699,0.83161
0.01,0.59245,0.68827,0.79923,0.83316
0.010233,0.59467,0.69115,0.79576,0.83328
0.011756,0.61012,0.71063,0.80066,0.83576
0.013507,0.62795,0.72195,0.81146,0.83709
0.015517,0.63331,0.7364,0.82224,0.83491
0.017828,0.64179,0.74323,0.83232,0.83353
0.02,0.65132,0.74098,0.8385,0.82776
0.020482,0.6555,0.73958,0.84085,0.82983
0.023531,0.66682,0.75521,0.8425,0.82612
0.027034,0.6649,0.77045,0.8517,0.81666
0.03,0.66908,0.77494,0.85508,0.80806
0.031059,0.6708,0.77478,0.8536,0.8069
0.035682,0.6821,0.78103,0.85344,0.78402
0.04,0.67703,0.7862,0.84797,0.75462
0.040995,0.67743,0.78368,0.84558,0.74949
0.047098,0.65606,0.77012,0.82396,0.72516
0.05,0.64801,0.76264,0.79796,0.7064
0.054109,0.63144,0.74916,0.76649,0.68367
0.062165,0.58332,0.7207,0.70252,0.64222
0.07142,0.55054,0.69524,0.64667,0.60789
0.082052,0.5156,0.65843,0.59548,0.56331
0.094268,0.48828,0.62114,0.53541,0.52138
0.1,0.47345,0.60235,0.51098,0.5037
0.1083,0.45294,0.57249,0.47597,0.48003
0.12443,0.42102,0.5249,0.41596,0.44172
0.14295,0.38157,0.47901,0.40765,0.40366
0.16423,0.34434,0.43286,0.38765,0.36316
0.18868,0.31278,0.39149,0.35403,0.32452
0.21677,0.27579,0.35045,0.31868,0.29058
0.24904,0.24604,0.31748,0.28143,0.25853
0.28612,0.21771,0.28215,0.2486,0.22896
0.32871,0.1972,0.2494,0.22115,0.20122
0.37765,0.1771,0.21893,0.20084,0.17639
0.43387,0.16011,0.1932,0.18688,0.1549
0.49847,0.15238,0.16986,0.16755,0.13538
0.57268,0.14076,0.14882,0.1469,0.12111
0.65793,0.12524,0.12986,0.12821,0.12908
0.75588,0.11409,0.11417,0.11292,0.11417
0.86841,0.099309,0.099374,0.098285,0.099373
0.9977,0.086495,0.086495,0.085934,0.086496


==> Ptau_NetFlow_Small.csv <==
0.0001,1,0,0,1
0.00010808,1,0,0,1
0.0001168,1,0,0,1
0.00012624,1,0,0.14286,1
0.00013643,1,0,0.14286,1
0.00014745,1,0,0.28,1
0.00015936,1,0,0.28,1
0.00017223,1,0,0.28,1
0.00018614,1,0,0.37931,1
0.00020117,1,0,0.37931,1
0.00021741,1,0.0625,0.45455,1
0.00023497,1,0.058824,0.51351,1
0.00025395,1,0.050633,0.51351,1
0.00027446,1,0.050633,0.55,1
0.00029662,1,0.046512,0.5814,1
0.00032058,1,0.042553,0.61702,1
0.00034647,1,0.088235,0.64706,0.92381
0.00037445,0.92982,0.082569,0.6,0.9292
0.00040469,0.89831,0.07438,0.62069,0.86777
0.00043737,0.84127,0.070866,0.62016,0.87597
0.00047269,0.77372,0.078014,0.63971,0.82482
0.00051086,0.70199,0.10067,0.6755,0.80667
0.00055212,0.66667,0.09434,0.68987,0.81646
0.00059671,0.60571,0.16477,0.67241,0.79191
0.0006449,0.59686,0.23438,0.67708,0.80952
0.00069698,0.56158,0.265,0.67647,0.82439
0.00075327,0.52294,0.27189,0.66667,0.8371
0.0008141,0.52137,0.31064,0.68936,0.84549
0.00087985,0.56589,0.34118,0.68726,0.8373
0.0009509,0.59124,0.31522,0.70545,0.85145
0.0010277,0.59732,0.32095,0.65541,0.86242
0.0011107,0.58491,0.36792,0.62928,0.87227
0.0012004,0.62069,0.39031,0.61714,0.88081
0.0012973,0.58065,0.38462,0.57143,0.86933
0.0014021,0.58621,0.35891,0.53598,0.87871
0.0015153,0.5954,0.33105,0.55809,0.84018
0.0016377,0.57839,0.3766,0.56211,0.85106
0.00177,0.60277,0.4098,0.57396,0.81854
0.0019129,0.6098,0.38139,0.60799,0.80978
0.0020674,0.62876,0.36425,0.63452,0.80912
0.0022344,0.63183,0.3605,0.66303,0.79531
0.0024148,0.63965,0.36614,0.67149,0.77954
0.0026098,0.63405,0.35963,0.69652,0.79573
0.0028206,0.6349,0.34325,0.71092,0.81111
0.0030484,0.61829,0.36758,0.72426,0.79062
0.0032946,0.60403,0.3619,0.73651,0.77601
0.0035606,0.60176,0.3896,0.74289,0.78529
0.0038482,0.604,0.42377,0.75023,0.79401
0.0041589,0.60586,0.43551,0.75292,0.79331
0.0044948,0.60745,0.46579,0.75194,0.7916
0.0048578,0.60891,0.50216,0.74245,0.79957
0.0052501,0.60945,0.52965,0.74417,0.80013
0.0056741,0.59667,0.55658,0.75415,0.79346
0.0061324,0.59829,0.57265,0.75754,0.80125
0.0066276,0.59958,0.60137,0.76688,0.80718
0.0071628,0.58944,0.62476,0.7737,0.81769
0.0077413,0.58871,0.63982,0.77823,0.82454
0.0083665,0.58145,0.6643,0.77792,0.82803
0.0090421,0.59063,0.66822,0.78293,0.82695
0.0097724,0.59656,0.68444,0.79699,0.83161
0.01,0.59245,0.68827,0.79923,0.83316


